A Complete Scheme for a Muon Collider

A complete scheme for production, cooling, acceleration, and ring for a 1.5 TeV center of mass muon collider is presented, together with parameters for two higher energy machines. The schemes starts with the front end of a proposed neutrino factory that yields bunch trains of both muon signs. Six dimensional cooling in long-period helical lattices reduces the longitudinal emittance until it becomes possible to merge the trains into single bunches, one of each sign. Further cooling in all dimensions is applied to the single bunches in further helical lattices. Final transverse cooling to the required parameters is achieved in 50 T solenoids.

==> TUM2I06.txt <==
A COMPLETE SCHEME FOR A MUON COLLIDER

Robert B.~Palmer, J. Scott~Berg, Richard C.~Fernow, Juan Carlos~Gallardo,
Harold G.~Kirk (BNL, Upton, NY); 
Yuri~Alexahin,  David~Neuffer  (Fermilab, Batavia, IL);
Stephen Alan~Kahn\\ (Muons Inc, Batavia, IL);
Don J.~Summers (University of Mississippi, Oxford, MS)

Abstract
A complete scheme for production, cooling, acceleration, and ring for a
1.5~TeV center of mass muon collider is presented, together with parameters for two higher energy machines.  The schemes starts with the front end of a proposed neutrino factory that yields bunch trains of both muon signs. Six dimensional cooling in long-period helical lattices reduces the longitudinal emittance until it becomes possible to merge the trains into single bunches, one of each sign. Further cooling in all dimensions is applied to the single bunches in further helical lattices. Final transverse cooling to the required parameters is achieved in 50~T solenoids.


